Trip+: Benchmarking Agents in Personalized Interactive Travel Planning

Interactive travel planning has become a popular use case for language models. Agents are deployed to manage evolving preferences and unexpected disruptions over multiple turns. Such settings require models to make complex, profile-conditioned planning decisions. However, existing benchmarks often evaluate feasibility, personalization, or interaction in relatively isolated settings. We therefore introduce Trip+ to measure the ability of agents to plan travel holistically. In Trip+, given traveler profiles and dynamic interactions, agents must generate and revise minute-level itineraries. End-to-end traveler experiences are evaluated via an LLM-based simulator, enabling the assessment of subjective metrics like fatigue. Our scenarios range from simple request resolutions to complex environment-driven replanning. We evaluate 18 LMs and find a consistent gap in experiential quality. Models favor technically feasible but exhausting itineraries that diverge sharply from profiled traveler preferences.

==> assets/lint_example_disjunction.txt <==
def test_compile_output(run_binary):
    result = run_binary(["main.c"])
    assert result.stdout.startswith("gcc -c ") or \
           result.stdout.startswith("clang -c ")

==> assets/lint_example_exitcode.txt <==
def test_help_flag(run_binary):
    result = run_binary(["--help"])
    assert result.returncode == 0

==> assets/lint_example_substring.txt <==
def test_list_output(run_binary):
    result = run_binary(["list"])
    assert "*" in result.stdout
    assert result.returncode == 0

==> assets/lint_example_tryexcept.txt <==
def test_parse_output(run_binary):
    result = run_binary(["input.json"])
    try:
        data = json.loads(result.stdout)
        assert len(data) > 0
    except Exception:
        pass

==> assets/mitigate_prompt.txt <==
...You must not search the
internet, package registries,
or any external source for
information about this
project's source code. Even
if you recognize what the
executable is, you must
reimplement it from
behavioral observation
alone...

